Using lower-redshift, non-CMB, data to constrain the Hubble constant and other cosmological parameters

We use updated Hubble parameter and baryon acoustic oscillation data, as well as other lower-redshift Type Ia supernova, Mg II reverberation-measured quasar, quasar angular size, H II starburst galaxy, and Amati-correlated gamma-ray burst data, to jointly constrain cosmological parameters in six cosmological models. The joint analysis provides model-independent determinations of the Hubble constant, $H_0=69.7\pm1.2$ $\rm{km \ s^{-1} \ Mpc^{-1}}$, and the current non-relativistic matter density parameter, $\Omega_{m0}=0.295\pm0.017$. These error bars are factors of 2.2 and 2.3 larger than the corresponding error bars in the flat $\Lambda$CDM model from Planck TT,TE,EE+lowE+lensing cosmic microwave background anisotropy data. Based on the deviance information criterion (DIC), the flat $\Lambda$CDM model is most favored but mild dark energy dynamics and a little spatial curvature are not ruled out.

==> Manuscript/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
